Model Reduction for Switched Linear Systems via Generalized Lyapunov Equations

In this work, we study projection-based model order reduction (MOR) for switched linear systems (SLS) in control form, where the projection matrices are obtained from the solutions of generalized Lyapunov equations (GLEs). We investigate how numerical inaccuracies in solving the GLEs propagate through the MOR process and impact the accuracy and reliability of the resulting reduced-order model. This highlights the importance of accounting for such inaccuracies, motivating the introduction of a novel error bound to quantify and control the error in the approximation of the GLE solution. Moreover, classical balanced truncation error estimates for SLS are neither theoretically sound nor practically applicable, as they rely on restrictive assumptions requiring several linear matrix inequalities (LMIs) to be satisfied exactly by numerically computed GLE solutions. To address these limitations, we propose a new MOR framework for SLS, termed piecewise balanced reduction (PBR). The approach is based on solving multiple GLEs and constructing projection matrices that are piecewise constant in time. By extending the standard balanced truncation error bound for SLS, we show that the PBR framework effectively controls errors arising from inexact LMI satisfaction. In addition, the proposed error bound captures the influence of the piecewise constant in time projection matrices. Altogether, this makes the PBR approach applicable to a broad and flexible class of switched linear systems. Numerical experiments are presented to support the theoretical results.

==> Img/DataCSV/Example_1_Plot_1.csv <==
x1,y1,y2,y3
0.1,0.1,0.0422129352674706,0.0330902143762975
0.01,0.01,0.00410974797316865,0.0041097271815517
0.001,0.001,0.000369128065296497,0.000369127369080512
0.0001,0.0001,4.40179497325849e-05,5.46821597241284e-05
1e-05,1e-05,4.4527974729827e-06,4.45279743371677e-06
1e-06,1e-06,2.98083836634841e-07,2.98083839763428e-07
1e-07,1e-07,3.94968882517162e-08,3.94968884804401e-08
1e-08,1e-08,4.3421014676426e-09,4.34210143086857e-09
1e-09,1e-09,3.89010510271931e-10,3.89010480307741e-10
1e-10,1e-10,3.52739431172499e-11,4.38558170272439e-11


==> Img/DataCSV/Example_1_Plot_2.csv <==
x1,y1,y2,y3
80,0.372270916666667,0.581613375,0.0556879327087402
160,0.30662075,0.302307833333333,0.11137586541748
320,0.421087416666667,0.355045791666667,0.222751730834961
640,0.545240958333333,0.507841708333333,0.445503461669922
1280,0.794526541666667,0.730108916666667,0.891006923339844
2560,1.45793683333333,1.35538775,1.78201384667969
5120,2.79482329166667,2.70914570833333,3.56402769335938
10240,5.433356875,5.14875991666667,7.12805538671875
20480,10.2577018333333,11.2030411666667,14.2561107734375
40960,20.2866300416667,21.9676599583333,28.512221546875
81920,36.7488005,33.7289883333333,57.02444309375
163840,63.8963240833333,59.461842,114.0488861875
327680,117.818011708333,120.449436916667,228.097772375
655360,228.565043875,226.113821833333,456.19554475
1310720,459.91290075,456.19554475,912.3910895


==> Img/DataCSV/Example_1_Plot_3_T1.csv <==
x1,y1
1,5.59795717665433
2,3.20168321245758
3,0.805409248260866
4,0.460656023002139
5,0.115902797743945
6,0.0662909221066077
7,0.0166790464710322
8,0.0095396258088023
9,0.00240020515044944
10,0.00137280343226327
11,0.000345401720876915
12,0.000197553021794332
13,4.97043326942592e-05
14,2.84281407166269e-05
15,7.15196116507628e-06
16,4.09024990866947e-06
17,1.0285517462424e-06
18,5.87999793443706e-07
19,1.47459407972103e-07
20,8.40962024620428e-08
21,2.07414285487425e-08
22,1.1646829118624e-08
23,2.55718955637692e-09
24,1.27751091905569e-09
25,6.61570958422779e-14
26,5.90967700419041e-15
27,1.06415941134264e-15
28,0
29,0
30,0
31,0
32,0
33,0
34,0
35,0
36,0
37,0
38,0
39,0
40,0
41,0
42,0
43,0
44,0
45,0
46,0
47,0
48,0
49,0
50,0
51,0
52,0
53,0
54,0
55,0
56,0
57,0
58,0
59,0
60,0
61,0
62,0
63,0
64,0
65,0
66,0
67,0
68,0
69,0
70,0
71,0
72,0
73,0
74,0
75,0
76,0
77,0
78,0
79,0
80,0
81,0
82,0
83,0
84,0
85,0
86,0
87,0
88,0
89,0
90,0
91,0
92,0
93,0
94,0
95,0
96,0
97,0
98,0
99,0
100,0
101,0
102,0
103,0
104,0
105,0
106,0
107,0
108,0
109,0
110,0
111,0
112,0
113,0
114,0
115,0
116,0
117,0
118,0
119,0
120,0
121,0
122,0
123,0
124,0
125,0
126,0
127,0
128,0
129,0
130,0
131,0
132,0
133,0
134,0
135,0
136,0
137,0
138,0
139,0
140,0
141,0
142,0
143,0
144,0
145,0
146,0
147,0
148,0
149,0
150,0
151,0
152,0
153,0
154,0
155,0
156,0
157,0
158,0
159,0
160,0
161,0
162,0
163,0
164,0
165,0
166,0
167,0
168,0
169,0
170,0
171,0
172,0
173,0
174,0
175,0
176,0
177,0
178,0
179,0
180,0
181,0
182,0
183,0
184,0
185,0
186,0
187,0
188,0
189,0
190,0
191,0
192,0
193,0
194,0
195,0
196,0
197,0
198,0
199,0
200,0


==> Img/DataCSV/Example_1_Plot_3_T2.csv <==
x2,y2
1,5.59795722442965
2,3.20168325963265
3,0.805409294835678
4,0.460656068955055
5,0.115902843074964
6,0.0662909667521322
7,0.0166790904310623
8,0.00953966897305158
9,0.002400247518918
10,0.00137284483978223
11,0.000345442167446253
12,0.000197592275058893
13,4.97423926539391e-05
14,2.84646904662536e-05
15,7.18700070387048e-06
16,4.12335430419331e-06
17,1.05972099086078e-06
18,6.16673480392681e-07
19,1.73637474755338e-07
20,1.07095189964731e-07
21,4.05609320628104e-08
22,2.78856073232932e-08
23,1.52137000068086e-08
24,1.11835553090472e-08
25,7.15382888533811e-09
26,5.44854364162248e-09
27,3.74333732119714e-09
28,2.8368252933148e-09
29,1.93032586921867e-09
30,1.26513111161143e-09
31,6.0000029054154e-10
32,0
33,0
34,0
35,0
36,0
37,0
38,0
39,0
40,0
41,0
42,0
43,0
44,0
45,0
46,0
47,0
48,0
49,0
50,0
51,0
52,0
53,0
54,0
55,0
56,0
57,0
58,0
59,0
60,0
61,0
62,0
63,0
64,0
65,0
66,0
67,0
68,0
69,0
70,0
71,0
72,0
73,0
74,0
75,0
76,0
77,0
78,0
79,0
80,0
81,0
82,0
83,0
84,0
85,0
86,0
87,0
88,0
89,0
90,0
91,0
92,0
93,0
94,0
95,0
96,0
97,0
98,0
99,0
100,0
101,0
102,0
103,0
104,0
105,0
106,0
107,0
108,0
109,0
110,0
111,0
112,0
113,0
114,0
115,0
116,0
117,0
118,0
119,0
120,0
121,0
122,0
123,0
124,0
125,0
126,0
127,0
128,0
129,0
130,0
131,0
132,0
133,0
134,0
135,0
136,0
137,0
138,0
139,0
140,0
141,0
142,0
143,0
144,0
145,0
146,0
147,0
148,0
149,0
150,0
151,0
152,0
153,0
154,0
155,0
156,0
157,0
158,0
159,0
160,0
161,0
162,0
163,0
164,0
165,0
166,0
167,0
168,0
169,0
170,0
171,0
172,0
173,0
174,0
175,0
176,0
177,0
178,0
179,0
180,0
181,0
182,0
183,0
184,0
185,0
186,0
187,0
188,0
189,0
190,0
191,0
192,0
193,0
194,0
195,0
196,0
197,0
198,0
199,0
200,0


==> Img/DataCSV/Example_1_Plot_3_T3.csv <==
x3,y3
1,5.59795717789392
2,3.20168321369624
3,0.805409249498558
4,0.460656024236607
5,0.115902798974656
6,0.0662909233296608
7,0.0166790476846653
8,0.00953962700694237
9,0.00240020632921951
10,0.00137280458415037
11,0.000345402839081247
12,0.000197554099888064
13,4.97053606948963e-05
14,2.84291172137402e-05
15,7.15287373262425e-06
16,4.09110574499877e-06
17,1.02933775740536e-06
18,5.8873257159464e-07
19,1.48127385901459e-07
20,8.47218860430792e-08
21,2.13163861991615e-08
22,1.21919874381169e-08
23,3.06758880957575e-09
24,1.75453771531767e-09
25,4.41486750463652e-10
26,2.5253128587371e-10
27,6.35760594917153e-11
28,3.63843303812514e-11
29,9.19262232641465e-12
30,5.27953905470352e-12
31,1.36653605903796e-12
32,8.03271302027402e-13
33,2.41432776104094e-13
34,1.59206607602073e-13
35,8.96094398509172e-14
36,7.2912342938706e-14
37,5.81407409341881e-14
38,5.16550615788968e-14
39,4.59244805123916e-14
40,4.31608463645868e-14
41,4.07731335452663e-14
42,3.95658837940049e-14
43,3.84196133301821e-14
44,3.78780777007476e-14
45,3.73704556426082e-14
46,3.71076358916755e-14
47,3.68680681180265e-14
48,3.66285006654372e-14
49,3.63889332129326e-14
50,3.61493657604333e-14
51,3.59097983079341e-14
52,3.56702308554349e-14
53,3.54306634029357e-14
54,3.51910959504365e-14
55,3.49515284979374e-14
56,3.47119610454382e-14
57,3.4472393592939e-14
58,3.42328261404398e-14
59,3.39932586879406e-14
60,3.37536912354414e-14
61,3.35141237829423e-14
62,3.32745563304431e-14
63,3.30349888779439e-14
64,3.27954214254447e-14
65,3.25558539729455e-14
66,3.23162865204463e-14
67,3.20767190679472e-14
68,3.1837151615448e-14
69,3.15975841629488e-14
70,3.13580167104496e-14
71,3.11184492579504e-14
72,3.08788818054512e-14
73,3.06393143529521e-14
74,3.03997469004529e-14
75,3.01601794479537e-14
76,2.99206119954545e-14
77,2.96810445429553e-14
78,2.94414770904561e-14
79,2.9201909637957e-14
80,2.89623421854578e-14
81,2.87227747329586e-14
82,2.84832072804594e-14
83,2.82436398279602e-14
84,2.8004072375461e-14
85,2.77645049229619e-14
86,2.75249374704627e-14
87,2.72853700179635e-14
88,2.70458025654643e-14
89,2.68062351129651e-14
90,2.65666676604659e-14
91,2.63271002079668e-14
92,2.60875327554676e-14
93,2.58479653029684e-14
94,2.56083978504692e-14
95,2.536883039797e-14
96,2.51292629454708e-14
97,2.48896954929716e-14
98,2.46501280404725e-14
99,2.44105605879733e-14
100,2.41709931354741e-14
101,2.39314256829749e-14
102,2.36918582304757e-14
103,2.34522907779765e-14
104,2.32127233254774e-14
105,2.29731558729782e-14
106,2.2733588420479e-14
107,2.24940209679798e-14
108,2.22544535154806e-14
109,2.20148860629814e-14
110,2.17753186104823e-14
111,2.15357511579831e-14
112,2.12961837054839e-14
113,2.10566162529847e-14
114,2.08170488004855e-14
115,2.05774813479863e-14
116,2.03379138954872e-14
117,2.0098346442988e-14
118,1.98587789904888e-14
119,1.96192115379896e-14
120,1.93796440854904e-14
121,1.91400766329912e-14
122,1.89005091804921e-14
123,1.86609417279929e-14
124,1.84213742754937e-14
125,1.81818068229945e-14
126,1.79422393704953e-14
127,1.77026719179961e-14
128,1.7463104465497e-14
129,1.72235370129978e-14
130,1.69839695604986e-14
131,1.67444021079994e-14
132,1.65048346555002e-14
133,1.6265267203001e-14
134,1.60256997505019e-14
135,1.57861322980027e-14
136,1.55465648455035e-14
137,1.53069973930043e-14
138,1.50674299405051e-14
139,1.48278624880059e-14
140,1.45882950355067e-14
141,1.43487275830076e-14
142,1.41091601305084e-14
143,1.38695926780092e-14
144,1.363002522551e-14
145,1.33904577730108e-14
146,1.31508903205116e-14
147,1.29113228680125e-14
148,1.26717554155133e-14
149,1.24321879630141e-14
150,1.21926205105149e-14
151,1.19530530580157e-14
152,1.17134856055165e-14
153,1.14739181530174e-14
154,1.12343507005182e-14
155,1.0994783248019e-14
156,1.07552157955198e-14
157,1.05156483430206e-14
158,1.02760808905214e-14
159,1.00365134380223e-14
160,9.79694598552308e-15
161,9.55737853302389e-15
162,9.31781108052471e-15
163,9.07824362802553e-15
164,8.83867617552634e-15
165,8.59910872302716e-15
166,8.35954127052798e-15
167,8.11997381802879e-15
168,7.88040636552961e-15
169,7.64083891303042e-15
170,7.40127146053124e-15
171,7.16170400803206e-15
172,6.92213655553287e-15
173,6.68256910303369e-15
174,6.44300165053451e-15
175,6.20343419803532e-15
176,5.96386674553614e-15
177,5.72429929303695e-15
178,5.48473184053777e-15
179,5.24516438803859e-15
180,5.0055969355394e-15
181,4.76602948304022e-15
182,4.52646203054104e-15
183,4.28689457804185e-15
184,4.04732712554267e-15
185,3.80775967304349e-15
186,3.5681922205443e-15
187,3.32862476804512e-15
188,3.08905731554594e-15
189,2.84948986304675e-15
190,2.60992241054757e-15
191,2.37035495804839e-15
192,2.1307875055492e-15
193,1.89122005305002e-15
194,1.65165260964319e-15
195,1.41208518157961e-15
196,1.17251779851568e-15
197,9.33108559916828e-16
198,6.93699321317977e-16
199,4.54290082719127e-16
200,2.15170343091159e-16


==> Img/DataCSV/Example_1_Plot_4.csv <==
x1,y1,y2,y3,y4
1,5.59795717657779,5.59795722435729,0.10744681087353,0.107446810873548
2,3.20168321238116,3.20168325956041,0.0133156715023319,0.0133156715025311
3,0.805409248184544,0.805409294763534,0.00694307890035838,0.00694307890048642
4,0.460656022926492,0.460656068883584,0.000915408178810319,0.00091540817907435
5,0.115902797668443,0.115902843003638,0.000363353814926173,0.000363353815052587
6,0.0662909220329817,0.0662909666826823,6.8903612703321e-05,6.89036130245776e-05
7,0.016679046397521,0.016679090361727,2.7252649770066e-05,2.72526499390559e-05
8,0.00953962573924015,0.00953966890766551,4.42542212982212e-06,4.42542241320371e-06
9,0.00240020508095956,0.0024002474536042,2.119577374387e-06,2.11957753591049e-06
10,0.00137280336961225,0.00137284478130727,2.58842005535574e-07,2.58842211014762e-07
11,0.000345401658264982,0.000345442109010387,1.52478092382922e-07,1.52478499066412e-07
12,0.000197552969183884,0.000197592226624456,2.06441837016825e-08,2.06443629760434e-08
13,4.97042801028087e-05,4.974234423853e-05,2.43763763971575e-08,1.11423746452348e-08
14,2.84281005596835e-05,2.84646544845707e-05,1.79666784239234e-09,1.79683840981329e-09
15,7.15192101658096e-06,7.18696473062598e-06,8.60759259734102e-10,8.9401156424416e-10
16,4.0902228576377e-06,4.12333142077998e-06,1.34576209963074e-10,1.34712497286325e-10
17,1.02852469870639e-06,1.05969811094593e-06,6.77485250914597e-11,6.08561176542152e-10
18,5.87984314559847e-07,6.16662106644611e-07,1.04681764146542e-11,1.05663377914662e-11
19,1.47443930432573e-07,1.73626102365041e-07,9.66052386715575e-12,9.73972564660426e-12
20,8.40891569853034e-08,1.07091844970919e-07,3.1944960723685e-12,3.22582294824201e-12
21,2.07343835571124e-08,4.05575875965107e-08,3.30359518578471e-12,1.42566402370428e-11
22,1.16447441454034e-08,2.78856803714282e-08,3.0137303206025e-12,3.02658681026959e-12
23,2.55510475240496e-09,1.52137735133755e-08,3.02180544812505e-12,3.10603786102862e-12
24,1.27765903320592e-09,1.11840454701365e-08,3.00168395217553e-12,3.01106322590862e-12
25,2.1535157263364e-13,7.15432165498285e-09,2.98813808842688e-12,2.98017606147006e-12
26,4.32874479164338e-14,5.44903043438765e-09,3.93964915776746e-10,3.00723324991919e-12
27,1.67317261527811e-15,3.74375688125878e-09,4.91803753456066e-08,2.99656584353869e-12


==> Img/DataCSV/Example_2_Plot_3.csv <==
x1,y1,y2,y3,y4
1,0.000397498614584496,0.000953141601229724,0.0960129378403169,0.0957837377124666
2,0.000377660435086892,0.000372363469878902,0.0521143060920611,0.052208323534281
3,0.000132318818925089,0.000262381028098627,0.023499547381624,0.0236220961260479
4,5.40970873386173e-05,0.000132792005808158,0.0128480328156838,0.012994476179353
5,4.6293981976665e-05,7.65576308964495e-05,0.00767715213058824,0.00770271460262273
6,2.20118276736251e-05,4.15877958845777e-05,0.00418247341341353,0.00424234854916117
7,2.04678838743934e-05,1.64761744306054e-05,0.00243324059356842,0.00248973865190171
8,6.64024268743581e-06,1.94350540760029e-05,0.00134878810896123,0.00139579425522045
9,6.278057863243e-06,1.18439234712898e-05,0.000808217072031616,0.000815879663572732
10,2.70098927332909e-06,5.55952453798425e-06,0.000494652060387339,0.000477264201505926
11,1.65691065062752e-06,3.40688891010797e-06,0.000319738356841642,0.000281606642840825
12,7.2504423167388e-07,1.49961360553996e-06,0.000230906264405045,0.000154718318792213
13,4.00380001205538e-07,1.00488725793278e-06,0.000179053815398061,8.66912168960207e-05
14,4.41652325007643e-07,6.76048689725415e-07,0.000151674880047355,4.81211256170992e-05
15,3.85615189559961e-07,3.91833364724588e-07,0.000135645822239232,2.60862928829043e-05
16,1.89819779266358e-07,1.94544629117267e-07,0.000125121838214018,1.48982819957904e-05
17,3.25496390677007e-07,1.01830594516134e-07,0.00011382987146059,8.61708192677147e-06
18,3.61341672035016e-07,9.62468040649424e-08,0.00010785082227171,5.10083226335207e-06
19,3.62060375669479e-07,4.8790182259737e-08,0.000103276208246525,3.17756700438214e-06
20,4.00038351860009e-07,2.2264014066045e-08,9.71387522694299e-05,1.96898501157153e-06
21,3.9000797334064e-07,1.17057153932293e-08,9.18269038445671e-05,1.45197836312793e-06
22,3.89675048526902e-07,1.02613056336297e-08,7.97985598366869e-05,1.0221979416907e-06
23,3.84583233593488e-07,6.704568055584e-09,5.8479062101409e-05,7.33196594044319e-07
24,3.89951863481137e-07,6.62514032367228e-09,3.20807155584909e-05,5.82468689693687e-07
25,3.89808345254461e-07,6.14743952922471e-09,9.08446781629793e-06,4.82529372185069e-07
26,3.8987536405141e-07,5.56631579616279e-09,8.89512261674233e-06,4.0314768516997e-07
27,3.8988879848167e-07,5.69531987610967e-09,8.37672201327613e-06,3.38618046130429e-07
28,3.89883767028462e-07,6.31579305857783e-09,6.38301356816406e-06,2.85415208839628e-07
29,3.89885790289655e-07,6.62126135604292e-09,3.5984653014178e-06,2.42914720535629e-07
30,3.89885790289655e-07,6.49725403753465e-09,3.5984653014178e-06,2.14206297614923e-07
31,3.89885790289655e-07,6.40732416826926e-09,3.5984653014178e-06,1.88596456654373e-07
32,3.89885790289655e-07,6.48768421552925e-09,3.5984653014178e-06,1.64210706510497e-07
33,3.89885790289655e-07,6.46307223679796e-09,3.5984653014178e-06,1.40928647262296e-07
34,3.89885790289655e-07,6.46510620101668e-09,3.5984653014178e-06,1.18509034851374e-07
35,3.89885790289655e-07,6.47853752276612e-09,3.5984653014178e-06,9.70096018622126e-08
36,3.89885790289655e-07,6.46963671581366e-09,3.5984653014178e-06,7.61437084982812e-08
37,3.89885790289655e-07,6.47793311620049e-09,3.5984653014178e-06,5.56620296599025e-08
38,3.89885790289655e-07,6.47940201115237e-09,3.5984653014178e-06,5.54123738508656e-08
39,3.89885790289655e-07,6.4755063045682e-09,3.5984653014178e-06,5.54123738508656e-08
40,3.89885790289655e-07,6.47842016571529e-09,3.5984653014178e-06,5.54123738508656e-08


==> Img/DataCSV/Example_2_Plot_4.csv <==
x1,y1,y2,y3,y4,y5,y6
1,0.0950889499909842,0.0952911371245958,0.000807087285120866,0.000492600587870739,0.000116900564211859,0
2,0.0515135363587814,0.0517157229464103,0.000483869169067805,0.000492600587870739,0.000116900564211859,0
3,0.0230481780363349,0.0232503585219647,0.000334468781077233,0.000371737604083193,0.000116900564211859,0
4,0.0124855403110061,0.0126876098198421,0.000245591940465878,0.000306866359510893,0.000116900564211859,0
5,0.00739367914447913,0.0075848522203156,0.000166572421897256,0.000117862382307131,0.000116900564211859,0
6,0.00393761428642349,0.00412448616685404,0.000127958562778174,0.000117862382307131,0.000116900564211859,0
7,0.00222327728398093,0.00239901911350277,9.3062745375625e-05,9.0719538398949e-05,0.000116900564211859,0
8,0.00119394907022348,0.00135499747057272,3.79384745258915e-05,4.0796784647731e-05,0.000116900564211859,0
9,0.000653378033293866,0.000794981000610842,3.79384745258915e-05,2.089866296189e-05,0.000116900564211859,0
10,0.000353329024096334,0.000466304172900435,2.4422472079146e-05,1.09600286054903e-05,0.000116900564211859,0
11,0.000191625165292417,0.000270646614235334,1.20024975823171e-05,1.09600286054903e-05,0.000116110693966907,0
12,0.000103821417001,0.000151650421818447,1.20024975823171e-05,3.06789697376605e-06,0.000115082349821728,0
13,5.62571939350889e-05,8.36233199222546e-05,9.18771692400637e-06,3.06789697376605e-06,0.000113608904538965,0
14,3.05279671343175e-05,4.58887444104655e-05,9.18771692400637e-06,2.23238120663366e-06,0.000111959195989031,0
15,1.65889685449851e-05,2.53390084520834e-05,9.18771692400637e-06,7.47284430820896e-07,0.00010986913677024,0
16,9.04461356856996e-06,1.41509975649695e-05,8.34514102704168e-06,7.47284430820896e-07,0.000107732083618406,0
17,4.95541484576116e-06,8.04553854971282e-06,3.72763128957514e-06,5.71543377058656e-07,0.000105146825325253,0
18,2.73725545006579e-06,4.70608957719679e-06,2.60782752503758e-06,3.94742686155283e-07,0.000102505739296607,0
19,1.53116694599318e-06,2.89170003981187e-06,2.47982714873543e-06,2.8586696457027e-07,9.92652141517967e-05,0
20,8.72843558167789e-07,1.91914010805263e-06,8.15929671494454e-07,4.98449035189051e-08,9.54499790397677e-05,0
21,5.10835993876927e-07,1.40213345960902e-06,3.2112067286376e-07,4.98449035189051e-08,9.09949471778264e-05,0
22,3.08907376380046e-07,9.72353038171795e-07,2.50428983981879e-07,4.98449035189051e-08,7.9239223476325e-05,0
23,1.93160809329329e-07,6.97784220193454e-07,2.50428983981879e-07,3.54123738508656e-08,5.80354723080978e-05,0
24,1.23500136456467e-07,5.47056315842821e-07,2.50428983981879e-07,3.54123738508656e-08,3.17067864380526e-05,0
25,7.8236807668939e-08,4.47116998334204e-07,2.50428983981879e-07,3.54123738508656e-08,8.75580202464711e-06,0
26,4.57347433558512e-08,3.67735311319104e-07,2.50428983981879e-07,3.54123738508656e-08,8.5989588894046e-06,0
27,2.09004771380278e-08,3.03205672279564e-07,2.50428983981879e-07,3.54123738508656e-08,8.10539255215622e-06,0
28,2e-08,2.50002834988763e-07,2.50428983981879e-07,3.54123738508656e-08,6.11258458418218e-06,0
29,2e-08,2.07502346684763e-07,2.50428983981879e-07,3.54123738508656e-08,3.32803631743592e-06,0
30,2e-08,1.78793923764057e-07,2.50428983981879e-07,3.54123738508656e-08,3.32803631743592e-06,0
31,2e-08,1.53184082803507e-07,2.50428983981879e-07,3.54123738508656e-08,3.32803631743592e-06,0
32,2e-08,1.28798332659632e-07,2.50428983981879e-07,3.54123738508656e-08,3.32803631743592e-06,0
33,2e-08,1.0551627341143e-07,2.50428983981879e-07,3.54123738508656e-08,3.32803631743592e-06,0
34,2e-08,8.30966610005081e-08,2.50428983981879e-07,3.54123738508656e-08,3.32803631743592e-06,0
35,2e-08,6.1597228011347e-08,2.50428983981879e-07,3.54123738508656e-08,3.32803631743592e-06,0
36,2e-08,4.07313346474156e-08,2.50428983981879e-07,3.54123738508656e-08,3.32803631743592e-06,0
37,2e-08,2.02496558090369e-08,2.50428983981879e-07,3.54123738508656e-08,3.32803631743592e-06,0
38,2e-08,2e-08,2.50428983981879e-07,3.54123738508656e-08,3.32803631743592e-06,0
39,2e-08,2e-08,2.50428983981879e-07,3.54123738508656e-08,3.32803631743592e-06,0
40,2e-08,2e-08,2.50428983981879e-07,3.54123738508656e-08,3.32803631743592e-06,0


==> Img/DataCSV/Example_2_Plot_5.csv <==
x1,y1,y2,y3,y4
1,0.00159306407994308,0.00321578640047804,0.0021209239790915,0.0963449574963726
2,0.00143200185446534,0.00149584980797026,0.00115609293603893,0.052769543318187
3,0.000590075637166905,0.000887172285188333,0.000753384691071426,0.0243041788937414
4,0.000211413384768644,0.00041555952864225,0.000603990075160752,0.0132122979268683
5,0.000160169727751918,0.00026641759742562,0.00026965711825636,0.00810954032734184
6,6.12744522480516e-05,0.000147300634902439,0.000217854799579494,0.00464917427388028
7,2.20374048896877e-05,5.4781658503429e-05,0.000187205163510542,0.00250848389214344
8,1.29209403470872e-05,2.39971106785845e-05,0.000168924337415579,0.0014644622492134
9,7.85477595257758e-06,2.59901562449232e-05,0.000158339047316554,0.000904445779251521
10,3.32257893474782e-06,1.73897169214431e-05,0.000151857438166808,0.000472253426891133
11,2.32132738764799e-06,5.25061528547721e-06,0.000147532858571405,0.000276595868226032
12,1.0687657989702e-06,4.39218032489883e-06,0.000144418904715678,0.000157599675809145
13,7.62537401537248e-07,2.50814386229048e-06,0.000141936598181121,8.95725739129519e-05
14,5.69798101056684e-07,1.53466837990332e-06,0.000139743617500457,5.18379984011628e-05
15,5.38992715465195e-07,6.40243937184904e-07,0.000137650060020095,2.65635776894939e-05
16,5.19985104398422e-07,4.06029769600815e-07,0.000135550203370009,1.53755668023801e-05
17,5.17783329413134e-07,1.75463579718765e-07,0.000133388482193229,9.2701077871234e-06
18,5.17774155275888e-07,2.14636100338821e-07,0.000131138069485971,5.93065881460737e-06
19,5.16198179244793e-07,9.6584189878797e-08,0.000128789694797681,4.11626927722245e-06
20,5.16824831064908e-07,7.54219770836323e-08,0.000126224057920031,3.1437093454632e-06
21,5.16253823431798e-07,7.27707338922284e-08,0.000123508790679949,2.6267026970196e-06
22,5.16543660868036e-07,7.16481594391523e-08,0.000120698892646234,2.19692227558237e-06
23,5.1636486960072e-07,7.1933733142131e-08,0.000117837979355798,1.92235345760403e-06
24,5.16443139777071e-07,7.16962257683566e-08,0.000114930952640671,1.7716255532534e-06
25,5.16407498244002e-07,7.18402218497011e-08,0.000112006991810196,1.67168623574478e-06
26,5.16355604000855e-07,7.18104560891169e-08,0.000109091629380863,1.59230454872968e-06
27,5.16386704472377e-07,7.17997271786704e-08,0.000106168501628324,1.52777490969014e-06
28,5.16351546866523e-07,7.17410553763034e-08,0.000103240128215343,1.47457207239934e-06
29,5.16354564633488e-07,7.17284684044285e-08,0.00010030812795983,1.43207158409534e-06
30,5.16386494857996e-07,7.17167627939846e-08,9.73739641499363e-05,1.40336316117464e-06
31,5.16381696698401e-07,7.17193638572684e-08,9.4438103967022e-05,1.37775332021409e-06
32,5.16380269909156e-07,7.17010735024769e-08,9.15012303838069e-05,1.35336757007021e-06
33,5.16379305578014e-07,7.17226202014765e-08,9.00098679614209e-05,1.33008551082201e-06
34,5.16370783486866e-07,7.17202358060246e-08,8.84586292427458e-05,1.30766589841109e-06
35,5.16378679494721e-07,7.17546137489405e-08,8.68489634984883e-05,1.28616646542193e-06
36,5.16378679494721e-07,7.17517848508546e-08,8.68489634984883e-05,1.26530057205799e-06
37,5.16378679494721e-07,7.175660832079e-08,8.68489634984883e-05,1.24481889321962e-06
38,5.16378679494721e-07,7.17529077591818e-08,8.68489634984883e-05,1.24456923741058e-06
39,5.16378679494721e-07,7.17546702109723e-08,8.68489634984883e-05,1.24456923741058e-06
40,5.16378679494721e-07,7.17342556856896e-08,8.68489634984883e-05,1.24456923741058e-06
41,5.16378679494721e-07,7.17547513543504e-08,8.68489634984883e-05,1.24456923741058e-06
42,5.16378679494721e-07,7.17195498390322e-08,8.68489634984883e-05,1.24456923741058e-06
43,5.16378679494721e-07,7.17314529821175e-08,8.68489634984883e-05,1.24456923741058e-06
44,5.16378679494721e-07,7.17220466277429e-08,8.68489634984883e-05,1.24456923741058e-06
45,5.16378679494721e-07,7.17500252130733e-08,8.68489634984883e-05,1.24456923741058e-06
46,5.16378679494721e-07,7.174697302067e-08,8.68489634984883e-05,1.24456923741058e-06
47,5.16378679494721e-07,7.17480436598355e-08,8.68489634984883e-05,1.24106798927681e-06
48,5.16378679494721e-07,7.17541637100412e-08,8.68489634984883e-05,1.22421922872275e-06
49,5.16378679494721e-07,7.174886814874e-08,8.68489634984883e-05,1.20406686503079e-06
50,5.16378679494721e-07,7.17555625223065e-08,8.68489634984883e-05,1.17905209755924e-06


==> Img/DataCSV/Example_2_Plot_6.csv <==
x1,y1,y2,y3,y4,y5,y6
1,0.00137933758704892,0.0952911371245958,0.0006830581397239,0.00105372258598633,5.85282523186816e-05,9.77857904238152e-08
2,0.000762894007698818,0.0517157229464103,0.000334670676021434,0.00105372258598633,5.85282523186816e-05,9.77857904238152e-08
3,0.000360185762731311,0.0232503585219647,0.000334670676021434,0.00105372258598633,5.85282523186816e-05,9.77857904238152e-08
4,0.000210791146820637,0.0126876098198421,0.000334670676021434,0.00052459032123581,5.85282523186816e-05,9.77857904238152e-08
5,0.000125940290708947,0.0075848522203156,8.51885752287318e-05,0.00052459032123581,5.85282523186816e-05,9.77857904238152e-08
6,7.4137972032081e-05,0.00412448616685404,8.51885752287318e-05,0.00052459032123581,5.85282523186816e-05,9.77857904238152e-08
7,4.34883359631282e-05,0.00239901911350277,8.51885752287318e-05,0.000109366992850255,5.85282523186816e-05,9.77857904238152e-08
8,2.52075098681655e-05,0.00135499747057272,8.51885752287318e-05,0.000109366992850255,5.85282523186816e-05,9.77857904238152e-08
9,1.46222197691408e-05,0.000794981000610842,8.51885752287318e-05,0.000109366992850255,5.85282523186816e-05,9.77857904238152e-08
10,8.46410961931581e-06,0.000466304172900435,8.51885752287318e-05,5.85146820027351e-06,5.82047533187606e-05,9.77857904238152e-08
11,4.92761931636457e-06,0.000270646614235334,8.51885752287318e-05,5.85146820027351e-06,5.74166640263084e-05,9.77857904238152e-08
12,2.89134403120163e-06,0.000151650421818447,8.51885752287318e-05,5.85146820027351e-06,5.63389854557446e-05,9.77857904238152e-08
13,1.72606658204857e-06,8.36233199222546e-05,8.51885752287318e-05,5.85146820027351e-06,5.50219563703406e-05,9.77857904238152e-08
14,1.05717538907386e-06,4.58887444104655e-05,8.51885752287318e-05,5.85146820027351e-06,5.34978668826516e-05,9.77857904238152e-08
15,6.72559565923837e-07,2.53390084520834e-05,8.51885752287318e-05,1.12678344698676e-06,5.17889252254393e-05,9.77857904238152e-08
16,4.48680725201865e-07,1.41509975649695e-05,8.51885752287318e-05,1.12678344698676e-06,4.99129474160757e-05,9.77857904238152e-08
17,3.15578355669452e-07,8.04553854971282e-06,8.51885752287318e-05,1.12678344698676e-06,4.78843286088275e-05,9.77857904238152e-08
18,2.33238044776347e-07,4.70608957719679e-06,8.51885752287318e-05,1.12678344698676e-06,4.57162562124627e-05,9.77857904238152e-08
19,1.79150765442837e-07,2.89170003981187e-06,8.51885752287318e-05,1.12678344698676e-06,4.34219688035065e-05,9.77857904238152e-08
20,1.40655810024918e-07,1.91914010805263e-06,8.51885752287318e-05,1.12678344698676e-06,4.0894826881274e-05,9.77857904238152e-08
21,1.10707277604541e-07,1.40213345960902e-06,8.51885752287318e-05,1.12678344698676e-06,3.82095081736125e-05,9.77857904238152e-08
22,8.54040132438249e-08,9.72353038171795e-07,8.51885752287318e-05,1.12678344698676e-06,3.54249134042584e-05,9.77857904238152e-08
23,6.26043498418278e-08,6.97784220193454e-07,8.51885752287318e-05,1.12678344698676e-06,3.25867997772248e-05,9.77857904238152e-08
24,4.11416273033736e-08,5.47056315842821e-07,8.51885752287318e-05,1.12678344698676e-06,2.97012357846353e-05,9.77857904238152e-08
25,2.03858517388163e-08,4.47116998334204e-07,8.51885752287318e-05,1.12678344698676e-06,2.67980307297254e-05,9.77857904238152e-08
26,2e-08,3.67735311319104e-07,8.51885752287318e-05,1.12678344698676e-06,2.38830541521316e-05,9.77857904238152e-08
27,2e-08,3.03205672279564e-07,8.51885752287318e-05,1.12678344698676e-06,2.09599263995925e-05,9.77857904238152e-08
28,2e-08,2.50002834988763e-07,8.51885752287318e-05,1.12678344698676e-06,1.8031552986611e-05,9.77857904238152e-08
29,2e-08,2.07502346684763e-07,8.51885752287318e-05,1.12678344698676e-06,1.5099552731098e-05,9.77857904238152e-08
30,2e-08,1.78793923764057e-07,8.51885752287318e-05,1.12678344698676e-06,1.21653889212045e-05,9.77857904238152e-08
31,2e-08,1.53184082803507e-07,8.51885752287318e-05,1.12678344698676e-06,9.22952873829016e-06,9.77857904238152e-08
32,2e-08,1.28798332659632e-07,8.51885752287318e-05,1.12678344698676e-06,6.29265515507506e-06,9.77857904238152e-08
33,2e-08,1.0551627341143e-07,8.51885752287318e-05,1.12678344698676e-06,4.80129273268908e-06,9.77857904238152e-08
34,2e-08,8.30966610005081e-08,8.51885752287318e-05,1.12678344698676e-06,3.25005401401405e-06,9.77857904238152e-08
35,2e-08,6.1597228011347e-08,8.51885752287318e-05,1.12678344698676e-06,1.64038826975653e-06,9.77857904238152e-08
36,2e-08,4.07313346474156e-08,8.51885752287318e-05,1.12678344698676e-06,1.64038826975653e-06,9.77857904238152e-08
37,2e-08,2.02496558090369e-08,8.51885752287318e-05,1.12678344698676e-06,1.64038826975653e-06,9.77857904238152e-08
38,2e-08,2e-08,8.51885752287318e-05,1.12678344698676e-06,1.64038826975653e-06,9.77857904238152e-08
39,2e-08,2e-08,8.51885752287318e-05,1.12678344698676e-06,1.64038826975653e-06,9.77857904238152e-08
40,2e-08,2e-08,8.51885752287318e-05,1.12678344698676e-06,1.64038826975653e-06,9.77857904238152e-08
41,2e-08,2e-08,8.51885752287318e-05,1.12678344698676e-06,1.64038826975653e-06,9.77857904238152e-08
42,2e-08,2e-08,8.51885752287318e-05,1.12678344698676e-06,1.64038826975653e-06,9.77857904238152e-08
43,2e-08,2e-08,8.51885752287318e-05,1.12678344698676e-06,1.64038826975653e-06,9.77857904238152e-08
44,2e-08,2e-08,8.51885752287318e-05,1.12678344698676e-06,1.64038826975653e-06,9.77857904238152e-08
45,2e-08,2e-08,8.51885752287318e-05,1.12678344698676e-06,1.64038826975653e-06,9.77857904238152e-08
46,2e-08,2e-08,8.51885752287318e-05,1.12678344698676e-06,1.64038826975653e-06,9.77857904238152e-08
47,2e-08,2e-08,8.51885752287318e-05,1.12678344698676e-06,1.64038826975653e-06,9.42845422900497e-08
48,2e-08,2e-08,8.51885752287318e-05,1.12678344698676e-06,1.64038826975653e-06,7.74357817359834e-08
49,2e-08,2e-08,8.51885752287318e-05,1.12678344698676e-06,1.64038826975653e-06,5.72834180440296e-08
50,2e-08,2e-08,8.51885752287318e-05,1.12678344698676e-06,1.64038826975653e-06,3.22686505724742e-08

